Interleaved Scene Graphs for Interleaved Text-and-Image Generation Assessment

Many real-world user queries (e.g. "How do to make egg fried rice?") could benefit from systems capable of generating responses with both textual steps with accompanying images, similar to a cookbook. Models designed to generate interleaved text and images face challenges in ensuring consistency within and across these modalities. To address these challenges, we present ISG, a comprehensive evaluation framework for interleaved text-and-image generation. ISG leverages a scene graph structure to capture relationships between text and image blocks, evaluating responses on four levels of granularity: holistic, structural, block-level, and image-specific. This multi-tiered evaluation allows for a nuanced assessment of consistency, coherence, and accuracy, and provides interpretable question-answer feedback. In conjunction with ISG, we introduce a benchmark, ISG-Bench, encompassing 1,150 samples across 8 categories and 21 subcategories. This benchmark dataset includes complex language-vision dependencies and golden answers to evaluate models effectively on vision-centric tasks such as style transfer, a challenging area for current models. Using ISG-Bench, we demonstrate that recent unified vision-language models perform poorly on generating interleaved content. While compositional approaches that combine separate language and image models show a 111% improvement over unified models at the holistic level, their performance remains suboptimal at both block and image levels. To facilitate future work, we develop ISG-Agent, a baseline agent employing a "plan-execute-refine" pipeline to invoke tools, achieving a 122% performance improvement.

==> figure/PuShuAgent/PaperUpload/plan_0769.json <==
{
    "ID": "0001",
    "Plan": [
        {
            "Step": 1,
            "Task": "Caption",
            "Input_text": "Describe the historical significance of Mount Fuji, mentioning its height, location, and status as an active stratovolcano.",
            "Input_images": [
                "/media/sata1/cdp/transfusion-bench/Benchmark/v3.1/images/0769_q1.png"
            ],
            "Output": "<WAIT>"
        },
        {
            "Step": 2,
            "Task": "Call_tool",
            "Input_text": "Generate an image of Mount Fuji, with a focus on its peak and the surrounding landscape.",
            "Input_images": [],
            "Output": "<WAIT>"
        },
        {
            "Step": 3,
            "Task": "Caption",
            "Input_text": "Explain the cultural importance of Mount Fuji, including its status as one of Japan's 'Three Holy Mountains' and its representation in art and literature.",
            "Input_images": [
                "<GEN_0>"
            ],
            "Output": "<WAIT>"
        },
        {
            "Step": 4,
            "Task": "Call_tool",
            "Input_text": "Generate an image depicting an artistic representation of Mount Fuji, such as a traditional Japanese painting or woodblock print.",
            "Input_images": [],
            "Output": "<WAIT>"
        },
        {
            "Step": 5,
            "Task": "Caption",
            "Input_text": "Discuss the Hoei Eruption of 1707-1708 and its impact on the surrounding regions, including its ashfall.",
            "Input_images": [
                "<GEN_1>"
            ],
            "Output": "<WAIT>"
        },
        {
            "Step": 6,
            "Task": "Call_tool",
            "Input_text": "Generate an image showing the Hoei Eruption of Mount Fuji, with details of the ashfall and its effect on the landscape.",
            "Input_images": [],
            "Output": "<WAIT>"
        },
        {
            "Step": 7,
            "Task": "Caption",
            "Input_text": "Describe the significance of Mount Fuji's designation as a UNESCO World Heritage Site in 2013 and its importance as a climbing and tourist destination.",
            "Input_images": [
                "<GEN_2>"
            ],
            "Output": "<WAIT>"
        },
        {
            "Step": 8,
            "Task": "Call_tool",
            "Input_text": "Generate an image showing climbers ascending Mount Fuji, with a view of the mountain and the surrounding lakes.",
            "Input_images": [],
            "Output": "<WAIT>"
        }
    ]
}

==> figure/PuShuAgent/PaperUpload/plan_0769_final.json <==
{
    "ID": "0001",
    "Plan": [
        {
            "Step": 1,
            "Task": "Caption",
            "Input_text": "Describe the historical significance of Mount Fuji, mentioning its height, location, and status as an active stratovolcano.",
            "Input_images": [
                "/media/sata1/cdp/transfusion-bench/Benchmark/v3.1/images/0769_q1.png"
            ],
            "Output": "Mount Fuji, an iconic symbol of Japan, stands majestically at 3,776 meters (12,388 feet) tall. Located on Honshu Island, this active stratovolcano has been revered in Japanese culture for centuries. Its near-perfect conical shape has inspired artists and poets, and it remains a popular destination for pilgrims and tourists alike. The mountain's beauty is enhanced by the surrounding landscape, with lakes, forests, and colorful flowers at its base, creating a picturesque scene that epitomizes the natural splendor of Japan."
        },
        {
            "Step": 2,
            "Task": "Call_tool",
            "Input_text": "Generate an image of Mount Fuji, with a focus on its peak and the surrounding landscape.",
            "Input_images": [],
            "Output": [
                "BenchmarkTestFinal/Task_0769/image_step_2_1.png"
            ]
        },
        {
            "Step": 3,
            "Task": "Caption",
            "Input_text": "Explain the cultural importance of Mount Fuji, including its status as one of Japan's 'Three Holy Mountains' and its representation in art and literature.",
            "Input_images": [
                "BenchmarkTestFinal/Task_0769/image_step_2_1.png"
            ],
            "Output": "Mount Fuji holds immense cultural significance in Japan. As one of the country's 'Three Holy Mountains', it has long been revered in Shinto religion. The mountain's iconic symmetrical cone shape has inspired countless artists and writers throughout history, becoming a symbol of Japan itself. Its image appears frequently in traditional ukiyo-e woodblock prints, most famously in Hokusai's \"Thirty-six Views of Mount Fuji\" series. In literature, Mount Fuji features prominently in classical poetry and modern works alike, often symbolizing beauty, purity, and the spirit of Japan. Its cultural importance led to its designation as a UNESCO World Heritage Site in 2013, recognizing it as a place of artistic and spiritual inspiration."
        },
        {
            "Step": 4,
            "Task": "Call_tool",
            "Input_text": "Generate an image depicting an artistic representation of Mount Fuji, such as a traditional Japanese painting or woodblock print.",
            "Input_images": [],
            "Output": [
                "BenchmarkTestFinal/Task_0769/image_step_4_1.png"
            ]
        },
        {
            "Step": 5,
            "Task": "Caption",
            "Input_text": "Discuss the Hoei Eruption of 1707-1708 and its impact on the surrounding regions, including its ashfall.",
            "Input_images": [
                "BenchmarkTestFinal/Task_0769/image_step_4_1.png"
            ],
            "Output": "While the image doesn't depict the Hoei Eruption specifically, it shows Mount Fuji in its iconic form, surrounded by cherry blossoms and a traditional pagoda. The Hoei Eruption of 1707-1708 was a significant event that temporarily altered Fuji's appearance and impacted surrounding areas. This eruption produced substantial ashfall, affecting agricultural productivity and daily life in nearby regions, including Edo (modern-day Tokyo). The eruption's effects were felt far and wide, with ash deposits reported as far as 100 km away from the volcano."
        },
        {
            "Step": 6,
            "Task": "Call_tool",
            "Input_text": "Generate an image showing the Hoei Eruption of Mount Fuji, with details of the ashfall and its effect on the landscape.",
            "Input_images": [],
            "Output": [
                "BenchmarkTestFinal/Task_0769/image_step_6_1.png"
            ]
        },
        {
            "Step": 7,
            "Task": "Caption",
            "Input_text": "Describe the significance of Mount Fuji's designation as a UNESCO World Heritage Site in 2013 and its importance as a climbing and tourist destination.",
            "Input_images": [
                "BenchmarkTestFinal/Task_0769/image_step_6_1.png"
            ],
            "Output": "Mount Fuji's iconic silhouette and cultural significance make it a natural choice for UNESCO World Heritage status. Its perfect conical shape and fiery eruption in this image showcase why it's such a powerful symbol of Japan. As a popular climbing destination, thousands ascend its slopes each year to witness the sunrise from its summit. The surrounding area, with its scenic beauty and traditional buildings, attracts tourists year-round who come to admire the mountain from various vantage points and experience Japanese culture in its shadow."
        },
        {
            "Step": 8,
            "Task": "Call_tool",
            "Input_text": "Generate an image showing climbers ascending Mount Fuji, with a view of the mountain and the surrounding lakes.",
            "Input_images": [],
            "Output": [
                "BenchmarkTestFinal/Task_0769/image_step_8_1.png"
            ]
        }
    ]
}

==> figure/PuShuAgent/PaperUpload/response.json <==
[
    {
        "type": "text",
        "content": "Mount Fuji, an iconic symbol of Japan, stands majestically at 3,776 meters (12,388 feet) tall. Located on Honshu Island, this active stratovolcano has been revered in Japanese culture for centuries. Its near-perfect conical shape has inspired artists and poets, and it remains a popular destination for pilgrims and tourists alike. The mountain's beauty is enhanced by the surrounding landscape, with lakes, forests, and colorful flowers at its base, creating a picturesque scene that epitomizes the natural splendor of Japan."
    },
    {
        "type": "image",
        "content": "/media/sata1/cdp/transfusion-bench/TransfusionAgent/BenchmarkTestFinal/Task_0769/image_step_2_1.png"
    },
    {
        "type": "text",
        "content": "Mount Fuji holds immense cultural significance in Japan. As one of the country's 'Three Holy Mountains', it has long been revered in Shinto religion. The mountain's iconic symmetrical cone shape has inspired countless artists and writers throughout history, becoming a symbol of Japan itself. Its image appears frequently in traditional ukiyo-e woodblock prints, most famously in Hokusai's \"Thirty-six Views of Mount Fuji\" series. In literature, Mount Fuji features prominently in classical poetry and modern works alike, often symbolizing beauty, purity, and the spirit of Japan. Its cultural importance led to its designation as a UNESCO World Heritage Site in 2013, recognizing it as a place of artistic and spiritual inspiration."
    },
    {
        "type": "image",
        "content": "/media/sata1/cdp/transfusion-bench/TransfusionAgent/BenchmarkTestFinal/Task_0769/image_step_4_1.png"
    },
    {
        "type": "text",
        "content": "While the image doesn't depict the Hoei Eruption specifically, it shows Mount Fuji in its iconic form, surrounded by cherry blossoms and a traditional pagoda. The Hoei Eruption of 1707-1708 was a significant event that temporarily altered Fuji's appearance and impacted surrounding areas. This eruption produced substantial ashfall, affecting agricultural productivity and daily life in nearby regions, including Edo (modern-day Tokyo). The eruption's effects were felt far and wide, with ash deposits reported as far as 100 km away from the volcano."
    },
    {
        "type": "image",
        "content": "/media/sata1/cdp/transfusion-bench/TransfusionAgent/BenchmarkTestFinal/Task_0769/image_step_6_1.png"
    },
    {
        "type": "text",
        "content": "Mount Fuji's iconic silhouette and cultural significance make it a natural choice for UNESCO World Heritage status. Its perfect conical shape and fiery eruption in this image showcase why it's such a powerful symbol of Japan. As a popular climbing destination, thousands ascend its slopes each year to witness the sunrise from its summit. The surrounding area, with its scenic beauty and traditional buildings, attracts tourists year-round who come to admire the mountain from various vantage points and experience Japanese culture in its shadow."
    },
    {
        "type": "image",
        "content": "/media/sata1/cdp/transfusion-bench/TransfusionAgent/BenchmarkTestFinal/Task_0769/image_step_8_1.png"
    }
]

==> figure/Semantic-Decomposition/Sample_032/GA/GPTAnnotation.json <==
{
    "text": "This image showcases a church interior, richly decorated with religious art. #image2# The left view <image2> features a painting that illustrates the Baptism of Christ, with angels in attendance, set against a backdrop of dramatic clouds and golden light, framed by dark marbled columns. #image3# The mid view <image3> is dominated by the Crucifixion scene, where Christ is centered on the cross, flanked by sorrowful figures under a stormy sky, emphasizing the solemnity of the moment. #image4# The right view <image4> depicts the Ascension of Christ, with apostles gazing upwards as Christ rises, surrounded by a halo of light, conveying a sense of divine transcendence.",
    "images": [
        "image2.jpg",
        "image3.jpg",
        "image4.jpg"
    ]
}


==> figure/Semantic-Decomposition/Sample_032/sample_032.json <==
{
    "text": "#image1# Decompose the image <image1> into [left-view, mid-view, right-view] regions base on the image composition. If capable, Segment the region directly from the image, else generate a similar one. Display the generated region image and its detailed caption according to the sequence of previous list. \nOutput Requirement: Start with the whole image description. Then, for each region, display the object's image following its caption. \nFor example: <Region 1 image> [Region 1 caption], <Region 2 image> [Region 2 caption], <region 3 image> [region 3 caption].",
    "images": [
        "image1.jpg"
    ]
}
